MedGEN-Bench: A Contextually Entangled Benchmark for Open-ended Multimodal Medical Generation

Medical vision-language models (VLMs) are increasingly expected to support clinical workflows through diagnostic text and relevant medical images. However, current medical visual benchmarks have three recurring limitations: query-image misalignment from queries weakly grounded in specific image instances, closed-ended formats that narrow answer space and encourage shortcut-based prediction, and text-centric output paradigms that limit evaluation of image-generation and image-editing capabilities. We introduce MedGEN-Bench, a benchmark for open-ended multimodal medical generation. The evaluation snapshot reported in this manuscript comprises 6,422 image-text pairs reviewed by clinical experts and models, spanning 6 canonical imaging modalities, 15 clinical tasks, and 27 named subtasks. It includes 1,100 Visual Question Answering (VQA) pairs, 3,872 Image Editing pairs, and 1,450 Contextual Multimodal Generation pairs. MedGEN-Bench centers on contextual entanglement: dependence of an instruction's intended output on the particular image instance rather than on task wording alone. The benchmark operationalizes this concept through image-grounded instructions and extends evaluation to open-ended multimodal outputs. Its tiered evaluation protocol combines reproducible reference-based fidelity and similarity measures with a structured, checklist-guided assessment by a medical VLM judge. We evaluate 10 compositional frameworks, 2 dedicated image-editing models, 3 unified models, and 5 VLMs. The results show image-output tasks remain unsaturated. Contextual augmentation increases mean image-instruction similarity from 0.273 to 0.372, while a 1,000-case medical-expert audit shows moderate agreement between judge scores and clinician ratings. Source code and dataset are available at https://yangjj007.github.io/medgen.

==> emoji/README_EMOJI.txt <==
Place PNG icons used by \\unifiedmodel and \\compositional macros in main_v3.tex:

  unified.png
  compositional.png


==> figure/README_FIGURES.txt <==
Place PDF figures referenced by the manuscript here (sync from your MICCAI Overleaf project or local assets).

Main text uses the finalized original filenames directly:
  pilot_study.pdf, examples.pdf, pipeline.pdf, statics.pdf, and query_problem.pdf.

The source PDFs for Figures 1, 2, and 4 were cleaned without page
rasterization: off-page slide-editor text and outdated labels were removed as
PDF objects while visible vector paths, text, and embedded source images were
retained. `build_all.sh` does not generate raster-only compatibility figures.

`anno.pdf` and `statics.pdf` remain unchanged because their source content is
raster-only. The PDFs in `representative_examples/` are retained as vector
path PDFs under their original filenames.

Appendix may need:
  anno.pdf, ablation.pdf, prompt_*.pdf, and subfolder representative_examples/ (see section/99_appendix.tex)

